Influence of Ionization on the Polytropic Index of the Solar Atmosphere within Local Thermodynamic Equilibrium Approximation

An initial theoretical attempt to explain the observed decrease of the polytropic/adiabatic index $\gamma$ in the solar corona has been accomplished. The chemical reactions of the ionization-recombination processes in local thermodynamic equilibrium (LTE) of a solar plasma cocktail containing heavy elements are found to cause $1.1 < \gamma \leq 5/3$ in the quiet solar atmosphere. It is also shown that the quiet solar atmosphere is in LTE justifying this theoretical study. This result is obtained by numerically solving the Saha equation and subsequently using a newly derived equation for calculation of the polytropic index from thermodynamic partial derivatives of the enthalpy and pressure with respect to density and temperature. In addition, a comparison between calculated in this way polytropic index and measured from spectroscopic observations of propagating slow magneto-hydrodynamics (MHD) waves in coronal loops shows that LTE ionization accounts for very small part of the observed decrease of $\gamma$ meaning that the solar plasma in the active region is not in LTE as expected. However, the observed dependency of higher polytropic index at higher temperatures is confirmed by the current theoretical approach. It is concluded that to account for the polytropic index decrease in the active regions of the solar corona, it is necessary kinetic non-LTE ionization calculations to be performed.

==> AL08_ionization-elements.txt <==
  0.85518298556029870        1.3228531760115945E-009   1.0060217694712462E-003   1.0023788007715039E-002   1.7456729870636778E-005   5.6601890077930085E-010   4.7710049768410208E-002   4.0407794543880896E-002   3.9250222883438025E-002   6.4016788480430334E-003
  0.80564818639109559        7.0941663297921143E-010   9.4708320050571179E-004   1.0714858105801563E-002   1.5673430298444195E-005   3.5441259255521559E-010   6.5862598076376178E-002   5.5089492506902524E-002   5.4120241186969294E-002   7.6018660382213910E-003
  0.74629779342581504        3.8633982303026720E-010   8.7665638399501706E-004   1.1167481110694252E-002   1.3875656787954559E-005   2.2336901446123354E-010   8.8049482330959383E-002   7.2640256764967340E-002   7.2256523651455282E-002   8.6979300656168969E-003
  0.63699833014250695        1.5316932921548083E-010   7.4738265182636566E-004   1.1282341932226892E-002   1.1094056151998051E-005   1.0935014283941188E-010  0.12999214837085318       0.10458687527408610       0.10641684329990887        9.9649840099201113E-003
  0.52484627786639182        6.5485214404889544E-011   6.1513636968128901E-004   1.0725232632844006E-002   8.6438176017080382E-006   5.5996369840830235E-011  0.17444447854027575       0.13648907995006029       0.14241250343311698        1.0458647268546674E-002
  0.37097149493052950        1.9685321442152322E-011   4.3416013824509935E-004   9.1218552064481328E-003   5.6804599838769801E-006   2.1295768130505012E-011  0.23820222630166513       0.17774548784979211       0.19352236888995719        9.9967261823977940E-003
  0.25048203748507319        6.3603322294646402E-012   2.9277253058940152E-004   7.2181180107322189E-003   3.6021072708344995E-006   8.4271514213167082E-012  0.29177952490370790       0.20591509503869684       0.23564356734045044        8.6652825686915833E-003
  0.16870337335792354        2.2701837022340319E-012   1.9696680183565760E-004   5.5707358489340345E-003   2.2983659692462265E-006   3.5819415909172395E-012  0.33168515511251123       0.22056083569459950       0.26609592144598232        7.1847133663924326E-003
  0.11433848905756550        8.6639990716007585E-013   1.3335850588517059E-004   4.2691474095541563E-003   1.4833678211628225E-006   1.6009706080615628E-012  0.36157794438566820       0.22587506743399746       0.28795644457359659        5.8480652634443527E-003
   8.8038656185624370E-002   4.4135252583160846E-013   1.0260846328435834E-004   3.5902878989718823E-003   1.1026866465174451E-006   9.1369974742250106E-013  0.37696982145865154       0.22725566727548774       0.29892300144324735        5.1188545867313041E-003
   7.1520830213708822E-002   2.5247675302972599E-013   8.3305070461537161E-005   3.1432547395453501E-003   8.6944201018408993E-007   5.7562587517964681E-013  0.38682101007903075       0.22792313965210489       0.30587798026179169        4.6296105405185762E-003
   5.5432441335712790E-002   1.1468810096838763E-013   6.4504435361857992E-005   2.7299212667395716E-003   6.4389372221029168E-007   3.0287631088471873E-013  0.39439529432708742       0.23140533057594156       0.31175879209235685        4.2130720726602164E-003
   4.2280128017332053E-002   5.0385512990285639E-014   4.9151283632939425E-005   2.3418614216851141E-003   4.6858217631246536E-007   1.5486657288461487E-013  0.40094169615784742       0.23383855992729993       0.31675625377317418        3.7918808366467992E-003
   3.0974439862302541E-002   2.0402298711018455E-014   3.5970206621975236E-005   1.9466018991455747E-003   3.2638287373882293E-007   7.3818046060529026E-014  0.40768600977027147       0.23445892602171287       0.32157891080822260        3.3188150487550310E-003
   2.1407226494405365E-002   7.3594472701728519E-015   2.4831114471743675E-005   1.5451829588111049E-003   2.1342182350152637E-007   3.1842621261876269E-014  0.41532002038935095       0.23239326113982242       0.32652148864811686        2.7877758331587548E-003
   1.4846833020073820E-002   2.6634345434329597E-015   1.7201472927851811E-005   1.2308428657546997E-003   1.4004240214415797E-007   1.3781910631090858E-014  0.42136913873779119       0.22991489509575022       0.33027258977841828        2.3483589868652324E-003
   1.3774140124796122E-002   1.7933250061501785E-015   1.5949526446368699E-005   1.2225110083550043E-003   1.2642598185227199E-007   1.0134944981671970E-014  0.41720290709908781       0.23665102773181187       0.32873988769033624        2.3934503931727726E-003
   1.4709002021441805E-002   1.6269984413421607E-015   1.7027074692254689E-005   1.3514841136147919E-003   1.3314576434113493E-007   9.6166245447587163E-015  0.40898988412057063       0.24735062712468683       0.32490561846083033        2.6762239383879855E-003
   1.7578275474717502E-002   1.8207018141962914E-015   2.0346136479270906E-005   1.6376755074624773E-003   1.5823051761264623E-007   1.0957855308776557E-014  0.39769996829981863       0.26083184899558937       0.31898413605120474        3.2475913041975567E-003
   3.4136269741334054E-002   4.4443826024106794E-015   3.9527379599704246E-005   3.0275381779423629E-003   3.1332038889731476E-007   2.5117350730322266E-014  0.37055529556691252       0.28426233358233904       0.30219294285816406        5.7857793732896965E-003
   8.0243750580435452E-002   1.6852785704440576E-014   9.2995228263872715E-005   6.4187041769150728E-003   7.6712810796667956E-007   8.3504527366283324E-014  0.33699948236208005       0.28738601894316157       0.27758264589831511        1.1275635682620591E-002
  0.21668465539225648        1.0049466213297762E-013   2.5146603054978855E-004   1.4574605043603552E-002   2.2160873284565275E-006   4.0044313767883853E-013  0.27321384205614574       0.24776252268876184       0.22625768187498121        2.1253010825871867E-002
  0.51009172606894904        7.3656660564572378E-013   5.9309560236092272E-004   2.6516445428759382E-002   5.7468968592173949E-006   2.1475164328795703E-012  0.15795168836359788       0.14748942300143469       0.13112843005847616        2.6223444576678648E-002
  0.76932430709155031        4.0532900245907863E-012   8.9618518260869355E-004   2.9197935095424565E-002   9.6794294977175358E-006   8.2781594673078932E-012   6.6179485733277810E-002   6.2458475120559243E-002   5.4989331913077533E-002   1.6944600421672843E-002
  0.91336173696739109        2.3126905256048659E-011   1.0650840620159753E-003   2.2424799687212438E-002   1.3145601386373646E-005   3.0678569827615825E-011   2.0314851663442414E-002   1.9272523977432867E-002   1.6886494299646133E-002   6.6613636876671828E-003
  0.95851279215749596        8.0039390676199651E-011   1.1155669026365102E-003   1.5653294259272376E-002   1.5297894530915455E-005   7.6520641591314145E-011   7.8582948679190145E-003   7.4709144857922575E-003   6.5325917631967453E-003   2.8412475125961169E-003
  0.97680370894366786        2.0779218264792279E-010   1.1297937574080103E-003   1.0684077531737810E-002   1.6938545895264034E-005   1.5381546727526704E-010   3.5946195374119230E-003   3.4207329155066966E-003   2.9877703338020362E-003   1.3623580729625912E-003
  0.98262998063462448        3.3223908767707595E-010   1.1295511582364217E-003   8.5340036757931038E-003   1.7777235127215684E-005   2.1677564997124884E-010   2.4270221885665556E-003   2.3100429356580870E-003   2.0168865880474530E-003   9.3473503493199969E-004
  0.98693697026718652        5.1119213068317027E-010   1.1238829209236879E-003   6.7003219570937285E-003   1.8594300817419865E-005   2.9716260249343053E-010   1.6454661075939376E-003   1.5660903536493520E-003   1.3669507949320898E-003   6.4172248944851130E-004
  0.98944318482570937        6.9115124089242033E-010   1.1154768917807254E-003   5.5164803709174164E-003   1.9207286176278554E-005   3.7076997522074808E-010   1.2301789836063146E-003   1.1705550686292065E-003   1.0215716584134288E-003   4.8334385284599094E-004
  0.99143441959584377        9.1414954636843356E-010   1.1030272976581398E-003   4.5063703109234944E-003   1.9820963118301732E-005   4.5552119691964693E-010   9.2446826117541117E-004   8.7924169686657574E-004   7.6730088404334033E-004   3.6534962070034475E-004
  0.99294301603043100        1.1632421132061238E-009   1.0869745641337077E-003   3.6980486046729426E-003   2.0404780123061124E-005   5.4444341030112169E-010   7.0877503621511828E-004   6.7360984059943211E-004   5.8788255940531078E-004   2.8128687673368902E-004
  0.99408531704272673        1.4026293957842258E-009   1.0676948487977000E-003   3.0622627989657972E-003   2.0931660138802956E-005   6.2616364683634524E-010   5.5530703854280003E-004   5.2724273535793050E-004   4.6021128930716853E-004   2.2103055737024438E-004
  0.99523937944388008        1.6432884152207030E-009   1.0365441371558070E-003   2.4011815166245076E-003   2.1542303550077847E-005   7.0712492794613036E-010   4.0994804676071844E-004   3.8855549522145527E-004   3.3927126935992259E-004   1.6357543703424506E-004
  0.99613269963055451        1.8112359183426366E-009   9.9769807743977116E-004   1.8781802546115061E-003   2.2157274525717247E-005   7.6565407304859769E-010   3.0568238947790158E-004   2.8901233138295564E-004   2.5249951099191756E-004   1.2206795412564996E-004
  0.99688965155379383        1.9688043908974169E-009   9.4614307446871254E-004   1.4317599127893176E-003   2.2968927526352020E-005   8.2426742831635691E-010   2.2422412371787476E-004   2.1115972333529960E-004   1.8467130589538137E-004   8.9418585401410388E-005
  0.99758667133850920        2.2266954814458276E-009   8.7086777738163985E-004   1.0264655485833327E-003   2.4386796846754074E-005   9.2257563928510993E-010   1.5604761077063283E-004   1.4584733196644451E-004   1.2782187782533339E-004   6.1888568845685157E-005
  0.99798391536825737        2.5101024827452695E-009   8.0773180755549883E-004   8.0372927029237332E-004   2.5916682419789152E-005   1.0317254590473224E-009   1.2083302539481392E-004   1.1195351728242178E-004   9.8368081073344927E-005   4.7548705896457789E-005
  0.99830039048582564        2.9258041634996923E-009   7.4138033592534465E-004   6.3417927091720362E-004   2.8050444081374603E-005   1.1930526279713328E-009   9.5175964353728378E-005   8.7047723003196329E-005   7.6786145735185035E-005   3.6985511301677964E-005
  0.99851473684169401        3.4541264441354674E-009   6.8566325314492037E-004   5.2479266595871249E-004   3.0506988284394065E-005   1.3984552695732139E-009   7.9301042787627193E-005   7.1382028279947545E-005   6.3285594627447746E-005   3.0326732641527457E-005
  0.99864127403053882        4.0032222617938395E-009   6.4771085917625024E-004   4.6261278122357850E-004   3.2732318852830143E-005   1.6105262072127215E-009   7.0646870231628282E-005   6.2621170300324226E-005   5.5801140449633779E-005   2.6595215478634073E-005
  0.99871529225700684        4.5037136067772924E-009   6.2347078487006661E-004   4.2707675946260199E-004   3.4498478268822977E-005   1.8018806270352009E-009   6.5898794058432843E-005   5.7664625563699442E-005   5.1612059749529075E-005   2.4479935425607254E-005
  0.99876842817727496        5.0142437219498308E-009   6.0501784973876753E-004   4.0191783799451255E-004   3.6085323813019473E-005   1.9950917557866608E-009   6.2671591929557856E-005   5.4179976473421460E-005   4.8702326636817036E-005   2.2989906803572793E-005
  0.99880638828672597        5.4958413092768148E-009   5.9123774714849129E-004   3.8410249553337561E-004   3.7438064811182716E-005   2.1764076723048276E-009   6.0481096455418271E-005   5.1725984979168036E-005   4.6680180582237613E-005   2.1938471515239023E-005
  0.99883676491595064        5.9919001188803135E-009   5.7981397184823859E-004   3.6991925037136900E-004   3.8692463739780831E-005   2.3616901300062248E-009   5.8814267996140988E-005   4.9781687447347714E-005   4.5101473893146371E-005   2.1103615163220576E-005
  0.99886250528128695        6.5568157097475522E-009   5.6982468270277628E-004   3.5792352261591512E-004   3.9915884447025708E-005   2.5681891242350988E-009   5.7478981345071639E-005   4.8145691463561892E-005   4.3797570533607399E-005   2.0399260600149467E-005
  0.99887610360972845        6.9380707809537165E-009   5.6442050707236993E-004   3.5158473958984369E-004   4.0635981002280189E-005   2.7047921124123232E-009   5.6808873412825905E-005   4.7284973972359486E-005   4.3123930911585705E-005   2.0027741447371456E-005
  0.99888698480739657        7.3002780279338654E-009   5.6002709017489321E-004   3.4650708233507140E-004   4.1255357954097140E-005   2.8326923372931641E-009   5.6293522690379265E-005   4.6597691007913393E-005   4.2593833743769510E-005   1.9730481726789805E-005
  0.99889962490037165        7.8791504877473150E-009   5.5482963541842085E-004   3.4057811684959312E-004   4.2050848376220477E-005   3.0288681275730499E-009   5.5728717643682035E-005   4.5799541919100279E-005   4.1993231666707257E-005   1.9384099736091493E-005
  0.99891522082435291        8.8781410591606692E-009   5.4826648223242418E-004   3.3321391303782358E-004   4.3150894355565143E-005   3.3552059813618957E-009   5.5088156727135784E-005   4.4814838793568120E-005   4.1277914545771753E-005   1.8954742607875280E-005
  0.99893197996768568        1.0288940493615322E-008   5.4102445275280300E-004   3.2525599627151856E-004   4.4463494617658393E-005   3.8055212087634524E-009   5.4471050657569632E-005   4.3757747034405047E-005   4.0541910384998422E-005   1.8491286133752728E-005
  0.99894836028188438        1.2142941525944862E-008   5.3373057497880399E-004   3.1741563577560646E-004   4.5896702231429211E-005   4.3829995618375685E-009   5.3955957374380335E-005   4.2724962326641300E-005   3.9864242507586945E-005   1.8035116980083504E-005
  0.99897800211808208        1.7464139584406601E-008   5.1986781072875033E-004   3.0298402431006461E-004   4.8952430672180232E-005   5.9807831283115083E-009   5.3327828107582486E-005   4.0855331403057294E-005   3.8790723383129262E-005   1.7196288390600970E-005
  0.99901464013518482        3.3238687509067410E-008   5.0092637202138446E-004   2.8420951156807740E-004   5.3974044976255957E-005   1.0412047942104375E-008   5.3527914590880092E-005   3.8543936847614338E-005   3.8028084217059476E-005   1.6106349858375643E-005
  0.99904993426746169        1.3095257571966565E-007   4.7706436419349337E-004   2.6200148006032514E-004   6.2132671127462463E-005   3.4348269590459104E-008   5.7198812775027400E-005   3.6553505736150712E-005   4.0131262911244939E-005   1.4818334889333295E-005
  0.99904104698539464        4.7619273788116652E-006   4.5921921442959839E-004   2.4640950924238340E-004   6.9702710421173404E-005   8.0565254187541180E-007   6.5945157782480826E-005   4.5598481626413230E-005   5.2596313439087811E-005   1.3914047743515246E-005
  0.99832949872952281        6.6470473645290280E-004   4.5647719975331312E-004   2.4438283396551922E-004   7.0629644457010670E-005   3.3536449044881586E-005   6.7575368893281105E-005   6.3114080484458703E-005   5.6129271479442263E-005   1.3951685946658407E-005
  0.93487804756615467        6.4094189244627411E-002   4.2734223824306486E-004   2.7063865532227541E-004   6.6323033391837359E-005   6.4273325991760888E-005   6.3345989162219985E-005   6.0484273520299643E-005   5.2728173214472063E-005   2.2627500371971198E-005
  0.90828780262247910        9.0495359568127196E-002   4.1915794411353987E-004   4.3623879162167260E-004   8.9886989619357259E-005   6.2841918323738549E-005   6.1545537076936399E-005   6.1648016584457687E-005   6.0409914058374601E-005   2.5108697995676768E-005
  0.90764093966700965        9.0757853396196422E-002   7.0393114486194523E-004   4.4378880958323641E-004   1.2761937077590869E-004   6.8691848736227861E-005   6.1501747754739807E-005   8.6763728051397770E-005   7.6374628269833508E-005   3.2535658760661356E-005
  0.90743304699992267        9.0768606096327642E-002   8.2543819024898915E-004   4.5899440804699751E-004   1.2895915413670581E-004   1.1838148098159047E-004   6.1487663021096958E-005   9.0893632899464294E-005   7.6707881369597418E-005   3.7484493045248830E-005
  0.90553145869112939        9.2459494530892666E-002   8.3284991806708523E-004   6.1458922172542114E-004   1.4552999569497497E-004   1.2502476862507575E-004   6.1358815384047625E-005   1.1145572817273433E-004   7.7061496496911794E-005   4.1176833811790094E-005
  0.87009758950692406       0.12772586096906294        9.3530092677027068E-004   6.3714487364178389E-004   1.7904670648629024E-004   1.2186395772747320E-004   5.8958571697982879E-005   1.1232556593229078E-004   8.4884988607422321E-005   4.7023933149369923E-005
  0.83808293974642489       0.15957838340481667        1.0940650163934725E-003   6.3133971923707405E-004   1.7729239265445838E-004   1.3228914833630779E-004   5.6810635244627354E-005   1.0844189162239546E-004   9.2209364506524042E-005   4.6228680763683244E-005
  0.83219339612023502       0.16531716026094465        1.1337455162804496E-003   7.1127547391451747E-004   1.7749652827828580E-004   1.6152491907993352E-004   5.6795528000995113E-005   1.0771215573963426E-004   9.3719608928516986E-005   4.7173888598169578E-005
  0.83126427498628752       0.16611135602241553        1.1474812609415324E-003   7.9623438724144404E-004   1.8903025916461791E-004   1.7127993778806686E-004   6.2545765422565545E-005   1.0759765440405916E-004   9.6872122046650066E-005   5.3327604287806920E-005
  0.83100700606017119       0.16618330141147869        1.2462309325586881E-003   8.1107824138229882E-004   2.2483009341922914E-004   1.7242978317516899E-004   7.9976800853307154E-005   1.0756533859514077E-004   1.1037249207395817E-004   5.7208846292316267E-005
  0.83082722496006023       0.16616136149463817        1.4246427345919858E-003   8.1225581912496188E-004   2.3419282782200952E-004   1.7341422148854519E-004   8.3841454352599542E-005   1.0754221723484984E-004   1.1592818983410179E-004   5.9596080852640213E-005
  0.83074553180181065       0.16614798949720527        1.4995954374824978E-003   8.1240405599650092E-004   2.3956167739364438E-004   1.8028615780848391E-004   8.4663081706197362E-005   1.0753168214881690E-004   1.1764009220944503E-004   6.4796516238270848E-005
  0.83067695759293292       0.16613507668090999        1.5246973053873434E-003   8.1238709658872500E-004   2.5989867915398847E-004   2.0528618617333657E-004   8.7589325546879091E-005   1.0752281912447954E-004   1.2261464405264756E-004   6.7969670129825274E-005
  0.83059436232688311       0.16611874695660478        1.5685890700912447E-003   8.1231613369652140E-004   2.8070445779479383E-004   2.2197726987321256E-004   9.6097272228777726E-005   1.0751213590291682E-004   1.3113019813979155E-004   6.8564178784805092E-005
  0.83047744310285232       0.16609543218715409        1.6782550641072707E-003   8.1220489826840526E-004   2.8979806186403860E-004   2.2780146150940214E-004   1.0576597261695922E-004   1.0749704135123172E-004   1.3710104084089028E-004   6.8701169435389796E-005
  0.83037219140516372       0.16607440907498305        1.7927454242263601E-003   8.1210305104355144E-004   2.9247039004533953E-004   2.3021099866449768E-004   1.1016796676578234E-004   1.0748363782267327E-004   1.3948613212509952E-004   6.8731919159889114E-005
  0.83031219465261963       0.16606242267681201        1.8574996959120477E-003   8.1204484298486740E-004   2.9334155674762540E-004   2.3348191763696108E-004   1.1182953704120213E-004   1.0747692228183315E-004   1.4096773686214049E-004   6.8740461101852253E-005
  0.83027698408893702       0.16605538751697713        1.8887307907752271E-003   8.1201063689248564E-004   2.9366015784986551E-004   2.4092370264915973E-004   1.1281335584095342E-004   1.0747710611423050E-004   1.4326972895152819E-004   6.8742915012553330E-005
  0.83024198243105485       0.16604839090903645        1.9121870213136131E-003   8.1197651837329791E-004   2.9377181602809873E-004   2.5370847561629473E-004   1.1430378042769543E-004   1.0749095812778012E-004   1.4744590357078984E-004   6.8742186451278082E-005
  0.83015229358989195       0.16603045603668634        1.9846530811076075E-003   8.1188888281249333E-004   2.9380509335466396E-004   2.7397190824507645E-004   1.2052857486291172E-004   1.0763274248703826E-004   1.5603409087801292E-004   6.8735999674004531E-005
  0.83003079045339712       0.16600615664046101        2.1061221885084994E-003   8.1177008336301480E-004   2.9377954646972975E-004   2.8306457729233961E-004   1.3006516747940503E-004   1.0835059646330509E-004   1.6117443833309591E-004   6.8726308232471995E-005
  0.82992101699821519       0.16598420265845718        2.2187646942416301E-003   8.1166274091311200E-004   2.9374729853713156E-004   2.8785815237752861E-004   1.3742734850199717E-004   1.1215790245495890E-004   1.6444483385677085E-004   6.8717372444700758E-005
  0.82986391419471928       0.16597278245750582        2.2613943263977559E-003   8.1160690169561410E-004   2.9372924647961895E-004   2.9591922268604973E-004   1.3991891012228840E-004   1.2242349204755142E-004   1.6959854861794244E-004   6.8712699728127859E-005
  0.82982373220068184       0.16596474623862578        2.2722684192519938E-003   8.1156760702334285E-004   2.9371572915069967E-004   3.1505151697659733E-004   1.4102266515785835E-004   1.3093948301435456E-004   1.7824674746926488E-004   6.8709392648265080E-005
  0.82979091496934521       0.16595818289771055        2.2750823306270799E-003   8.1153551352615156E-004   2.9370438066810846E-004   3.3724766976780311E-004   1.4523643736170420E-004   1.3446140035701195E-004   1.8492771509115281E-004   6.8706685545247837E-005
  0.82976683292464704       0.16595336653358442        2.2755423904660581E-003   8.1151196195963402E-004   2.9369592952761369E-004   3.4871802604637462E-004   1.5617999994889113E-004   1.3878147051660521E-004   1.8666604321025099E-004   6.8704720093118338E-005
  0.82972650159015449       0.16594530029181170        2.2755674634727342E-003   8.1147251825802464E-004   2.9368168141317448E-004   3.7318730032313217E-004   1.6612782202492222E-004   1.5127469328021136E-004   1.8818480777389491E-004   6.8701831487678465E-005
  0.82968983466294499       0.16593796691893384        2.2754975323909352E-003   8.1143665816452637E-004   2.9366871213376604E-004   3.9649775239072621E-004   1.7129997853046315E-004   1.5969926842663182E-004   1.9539292067572084E-004   6.8705595408431259E-005
  0.82965707897700691       0.16593141578782208        2.2754147415050031E-003   8.1140462332001144E-004   2.9365712121087376E-004   4.0895101160449770E-004   1.8193751211660969E-004   1.6456106016626856E-004   2.0680160898342196E-004   6.8777556264217925E-005
  0.82961688105724485       0.16592337620682296        2.2753062944336684E-003   8.1136531204736156E-004   2.9364289418527334E-004   4.2960584357646742E-004   1.9203500522977854E-004   1.7431207696787582E-004   2.1419660025431093E-004   6.9278709237527740E-005
  0.82956829248322350       0.16591365849414164        2.2751737358379298E-003   8.1131786136930594E-004   2.9362569679568479E-004   4.5275168806837267E-004   1.9869146606032182E-004   1.8529732193339258E-004   2.2803075606546910E-004   7.3160496504213215E-005
  0.82954139441608643       0.16590827888167636        2.2751001328580648E-003   8.1129247530821805E-004   2.9361617639947675E-004   4.5776962418317467E-004   2.0798707176474025E-004   1.8844341949944362E-004   2.3802393481594847E-004   7.8093867408351525E-005
  0.82951503964622197       0.16590300792825979        2.2750279099538013E-003   8.1127660386184138E-004   2.9360684820593091E-004   4.5878768062419871E-004   2.1999986968395264E-004   1.9361311782952056E-004   2.4928446531769671E-004   8.0355930041365386E-005
  0.82948911673174019       0.16589782334569148        2.2749568350595981E-003   8.1133229513681213E-004   2.9359767282792807E-004   4.5899443126288386E-004   2.3010556889010474E-004   2.0403660263017389E-004   2.5688060113122316E-004   8.3155915629612196E-005
  0.82946118982189820       0.16589223796393096        2.2748802515828647E-003   8.1187562711336643E-004   2.9358778814541687E-004   4.5903465149474691E-004   2.4256274100365141E-004   2.1229618345734014E-004   2.6452340789872225E-004   8.7811563474869239E-005
  0.82943648924076041       0.16588729784783315        2.2748125115451745E-003   8.1492552563812459E-004   2.9357904569992608E-004   4.5903593286630715E-004   2.5085026436216416E-004   2.1773434316118111E-004   2.7444741093635172E-004   9.0827877197244465E-005
  0.82939598703961381       0.16587919740770254        2.2747014322089401E-003   8.3308630091662151E-004   2.9356471417783320E-004   4.5901865114885570E-004   2.5818635463914182E-004   2.2750317545649329E-004   2.8521884499138828E-004   9.3536079144415068E-005
  0.82932606145723409       0.16586521229128573        2.2745096551510676E-003   8.8457675861253735E-004   2.9353999802994904E-004   4.5898136786649564E-004   2.6784041724488110E-004   2.3636020157708168E-004   2.9545521900343482E-004   9.7462633994665790E-005
  0.82924493373660801       0.16584898674720264        2.2742871547089443E-003   9.5559472031996821E-004   2.9351153938610500E-004   4.5893698478339671E-004   2.7596831516514531E-004   2.4210776645872242E-004   3.0465364945691690E-004   1.0101938591018630E-004
  0.82919570179560043       0.16583914035902972        2.2741521314196354E-003   9.9416738734795819E-004   2.9349563291750975E-004   4.5890992623128581E-004   2.7928901915006099E-004   2.4838757122809757E-004   3.1395879809062145E-004   1.0279737898453080E-004
  0.82916722541430188       0.16583344508278908        2.2740740322454854E-003   1.0075797465234431E-003   2.9349220579650670E-004   4.5889423925020781E-004   2.8032683805922365E-004   2.5673443870388588E-004   3.2394713189599515E-004   1.0428087043423067E-004
  0.82913740972081029       0.16582748194410801        2.2739922601348710E-003   1.0156195806037245E-003   2.9352288820356641E-004   4.5887777731964648E-004   2.8073207731472852E-004   2.6805306458589152E-004   3.3680576817903381E-004   1.0750491874024334E-004
  0.82909759608584410       0.16581951921712901        2.2738830714431699E-003   1.0331726556477479E-003   2.9379398365127869E-004   4.5885576098791053E-004   2.8084959673154412E-004   2.8181638125911689E-004   3.4851209405989755E-004   1.1200115324624924E-004
  0.82904377892856618       0.16580875578568249        2.2737355037183247E-003   1.0761547983170754E-003   2.9501872580300415E-004   4.5882598297695195E-004   2.8086346652459186E-004   2.9127695709018850E-004   3.5672646171790748E-004   1.1486338960348272E-004
  0.82896260669519484       0.16579252133901556        2.2735131589135650E-003   1.1476903627891820E-003   3.0079665504943715E-004   4.5878106226715330E-004   2.8084719654491888E-004   2.9874087615153368E-004   3.6592546593776571E-004   1.1857718813617786E-004
  0.82888967742229236       0.16577793548444103        2.2733158383477390E-003   1.1959766666567572E-003   3.1949765884550264E-004   4.5874070183254983E-004   2.8082618484922189E-004   3.0927941511349071E-004   3.7149559101045765E-004   1.2325503661078522E-004
  0.82884660537522947       0.16576932107503309        2.2732247873520385E-003   1.2113901614809049E-003   3.4166767197758488E-004   4.5871686473632401E-004   2.8081273926017968E-004   3.1810293352120637E-004   3.7320771227460081E-004   1.2695067913471406E-004
  0.82882455191525994       0.16576491038304350        2.2737414885573314E-003   1.2152904685996432E-003   3.5197670407949587E-004   4.5870465982869021E-004   2.8080565695495259E-004   3.2136547680771576E-004   3.7363430841216134E-004   1.3501893845668437E-004
  0.82879402884010767       0.16575880576801605        2.2847170792790290E-003   1.2157631486491120E-003   3.6597094993065380E-004   4.5868776725954805E-004   2.8079539598367670E-004   3.2178095790075939E-004   3.7367800232940886E-004   1.4577209054390900E-004
  0.82869709405987557       0.16573941881197124        2.3670000353112905E-003   1.2156829953484031E-003   3.9457142517234273E-004   4.5863411971612913E-004   2.8076256939020479E-004   3.2178937062394956E-004   3.7364120092764683E-004   1.5140541166327063E-004
  0.82854629622696974       0.16570925924539107        2.5310146736995374E-003   1.2154730679601491E-003   4.0677968247948283E-004   4.5855066228187914E-004   2.8071148290663200E-004   3.2173845443253941E-004   3.7357446818128524E-004   1.5660203569748890E-004
  0.82846471001713229       0.16569294200342427        2.6237454717495390E-003   1.2153563512088037E-003   4.0965750772042084E-004   4.5850551065307658E-004   2.8068384282889657E-004   3.2170863518304367E-004   3.7353801432838681E-004   1.5915264577138967E-004
  0.82843085543970685       0.16568617108793968        2.6631638161203827E-003   1.2153075833191173E-003   4.1029305820773377E-004   4.5848678978953198E-004   2.8067237341420406E-004   3.2169601384014464E-004   3.7352285144088372E-004   1.5983098622144454E-004
  0.82836533873480511       0.16567306774695972        2.7417028026083261E-003   1.2152117843144321E-003   4.1042539900984878E-004   4.5845070416895210E-004   2.8065017658337766E-004   3.2167074479922471E-004   3.7349336156184353E-004   1.5998854518889621E-004
  0.82823430818989685       0.16564686163797840        2.8993657779795034E-003   1.2150196718815627E-003   4.1040144263676726E-004   4.5838011360563362E-004   2.8060578353571804E-004   3.2161991932787239E-004   3.7343448534590850E-004   1.6000297781192598E-004
  0.82815130444032592       0.16563026088806446        2.9992481968899518E-003   1.2148979439162144E-003   4.1037057904141206E-004   4.5835677948122315E-004   2.8057766191047566E-004   3.2158770591012573E-004   3.7339961086284632E-004   1.5999619359735422E-004
  0.82813162040143140       0.16562632408028577        3.0226921888634808E-003   1.2148690800124211E-003   4.1036321386787216E-004   4.5856665421498604E-004   2.8057099297722541E-004   3.2158006789991195E-004   3.7341893432236544E-004   1.5999438612459690E-004
  0.82812413902634219       0.16562482780526808        3.0275808846632547E-003   1.2148581099105786E-003   4.1036019008806304E-004   4.6212950861964324E-004   2.8056845832698523E-004   3.2157716488496975E-004   3.7396538244992766E-004   1.5999346944636658E-004
  0.82809518435976981       0.16561903687195373        3.0280910746837814E-003   1.2148156348721502E-003   4.1034597478092238E-004   4.8927551110287645E-004   2.8055865019334776E-004   3.2156592178282710E-004   3.8113803154861512E-004   1.5998796931209836E-004
  0.82804883999924839       0.16560976799984958        3.0280030576972047E-003   1.2147476481636403E-003   4.1032303784244525E-004   5.2054146007096962E-004   2.8054325488886844E-004   3.2154792551114493E-004   4.0570658302530710E-004   1.5997903370222361E-004
  0.82799772139448335       0.16559954427889664        3.0278213665883244E-003   1.2146726572542343E-003   4.1029771017182294E-004   5.5870952862051954E-004   2.8054411254924301E-004   3.2152807516348358E-004   4.2919171686911462E-004   1.5996915940311667E-004
  0.82796069298914954       0.16559213859782984        3.0276866005287746E-003   1.2146183366079795E-003   4.1027936209338196E-004   5.7230065785784554E-004   2.8229674464226248E-004   3.2151369687922002E-004   4.5851100857456037E-004   1.5996200583664140E-004
  0.82792063784530623       0.16558412756906121        3.0275401803898667E-003   1.2145595757170390E-003   4.1025951365089011E-004   5.7273199195070987E-004   3.0218513904038777E-004   3.2149824915194216E-004   4.8650566850884998E-004   1.5995426722275881E-004
  0.82787401813324879       0.16557480362664978        3.0273697080014689E-003   1.2144911846007653E-003   4.1023641220017701E-004   5.7272130072661103E-004   3.1699566926019840E-004   3.2148773091790099E-004   5.2793097409133192E-004   1.5994526030280886E-004
  0.82783196747100019       0.16556639349420008        3.0272159384818406E-003   1.2144294962797809E-003   4.1021557483998617E-004   5.7269407996637651E-004   3.3592069103825084E-004   3.2330797381460794E-004   5.5791814197545138E-004   1.5993713840341240E-004
  0.82781455326180775       0.16556291065236153        3.0271522583298150E-003   1.2144039496350034E-003   4.1020694557754441E-004   5.7268209928925252E-004   3.3652354472458584E-004   3.4185949022374633E-004   5.5977375969479466E-004   1.5993403835606670E-004
  0.82779555750008404       0.16555911150001679        3.0270827946588122E-003   1.2143760828525992E-003   4.1019753260794191E-004   5.7266896585773637E-004   3.3654729507791791E-004   3.6463149788437839E-004   5.5985147922326653E-004   1.5997535173658110E-004
  0.82778418303400703       0.16555683660680143        3.0270412005171548E-003   1.2143593965108796E-003   4.1019189621882042E-004   5.7266109773348583E-004   3.3654387696275688E-004   3.7472233229759430E-004   5.5984686181903196E-004   1.6361369713176085E-004
  0.82777408761611504       0.16555481752322301        3.0270042835942586E-003   1.2143445865328375E-003   4.1018689363640749E-004   5.7265411380246465E-004   3.3653982984364216E-004   3.7500841815699202E-004   5.5984016440093496E-004   1.7551657069431073E-004
  0.82776867004131871       0.16555373400826376        3.0269844726069669E-003   1.2143366389506128E-003   4.1018420906557211E-004   5.7265036593207713E-004   3.3653763001813036E-004   3.7501179797178220E-004   5.5983650602370067E-004   1.8205432984853021E-004
  0.82776809143770447       0.16555361828754089        3.0269823567693603E-003   1.2143357901391115E-003   4.1018392235012477E-004   5.7264996565614223E-004   3.3653739520560764E-004   3.7501202858871113E-004   5.5983611551474596E-004   1.8275270053099714E-004
  0.82776807691167653       0.16555361538233532        3.0269823036506052E-003   1.2143357688294291E-003   4.1018391515204269E-004   5.7264995560738126E-004   3.3653738934121257E-004   3.7501204691750686E-004   5.5983610576372186E-004   1.8277022072647596E-004
  0.82776807612482928       0.16555361522496587        3.0269823007732723E-003   1.2143357676751242E-003   4.1018391476213659E-004   5.7264995506313789E-004   3.3653738902855544E-004   3.7501204907701755E-004   5.5983610524411981E-004   1.8277116858128118E-004


==> AL08_p-w-gamma-ne.txt <==
   11895.091644208673        106421980.37591308        1.5998530399380104        8.3403771870749655E+019
   11177.570053296906        103236117.43474421        1.6155302023519613        5.8378091575124165E+019
   10488.315780216166        100438935.23265322        1.6271821784705092        4.2027834164811137E+019
   9496.6524798325536        96700114.174596563        1.6397946225961417        2.6692745972466680E+019
   8579.9685980263857        93742463.184434786        1.6474973452074320        1.8486443737505845E+019
   7194.9870584901246        90173110.677719340        1.6544125802256717        1.1751796114005649E+019
   5986.4998360703648        87320380.333759502        1.6584271820719896        8.2026873373972756E+018
   4948.5703908274791        85009821.631384626        1.6607654843069268        6.0942754815394253E+018
   4065.5437135075954        83025994.714847520        1.6621929827980106        4.6756068032794399E+018
   3322.9190454567010        81656997.381095171        1.6628298820042415        3.7152624978484623E+018
   2705.1693469183215        80530405.424307361        1.6632087228411174        2.9832846297980462E+018
   1776.0640056631003        78874240.658614784        1.6635437392867636        1.9626346902332552E+018
   1152.6117294692390        77234414.146688133        1.6638172041547132        1.2801085792906266E+018
   739.46958114350434        75546430.120554358        1.6640487120791987        8.2549434485968294E+017
   469.50983517309186        73778053.159955189        1.6642293971080315        5.2602088352135302E+017
   294.80112237352222        72090331.418035135        1.6643298775718440        3.3275082432570566E+017
   201.84912201389375        71287772.550298885        1.6643514242230417        2.3377567037081085E+017
   144.53386277892326        70887473.500549898        1.6643581974979775        1.7282108056992390E+017
   103.33907148110544        70728698.155404761        1.6643418321669101        1.2827470412006253E+017
   61.074524748636790        71295999.733430147        1.6639493777925178        81684061870078656.     
   39.935810068899890        72508794.530275881        1.6621280814698622        58156251837926200.     
   27.608207129792444        74619338.693081558        1.6557587071144981        48380992130013776.     
   17.696833680087540        77920477.607406408        1.6363616468535325        51511733766592688.     
   11.572078172233873        82230720.797779009        1.5903849069815803        76474274318778016.     
   7.5156579775855334        88846351.678402886        1.4791400726320518        1.5156786585414797E+017
   5.3218185504809750        96162231.092973873        1.3555904900048754        2.6283300610627002E+017
   3.8368993341679309        105330807.11568983        1.2575818108638672        3.9532308906427226E+017
   3.2347852834332596        112036344.12172475        1.2169123936597901        4.8123478232697920E+017
   2.6132234961610954        120791505.23886891        1.1835372667991095        5.5888543390914355E+017
   2.1627263986863396        129329394.20270406        1.1630721972270532        6.0645851038574874E+017
   1.7512054569089799        140012055.39419448        1.1464853393180592        6.4010137952688051E+017
   1.3966478407139307        152643184.51074576        1.1338335739521304        6.5248083019791283E+017
   1.0773576385924661        167149420.37904948        1.1241461744718277        6.3028749008380006E+017
  0.69754420100815218        190194780.49162152        1.1141254599409245        5.3996634829235507E+017
  0.41764205199311122        219770562.09923571        1.1063759289681769        4.2308715135296730E+017
  0.23029191459376433        262021628.35421708        1.1000766027346902        3.0833550873113274E+017
  0.11196877017544547        332196730.00562239        1.0948518344703770        2.0546152823039040E+017
   6.5822976233003441E-002   400911124.35932887        1.0923198359310473        1.4956976345946614E+017
   3.8698599066093367E-002   485590900.06055194        1.0907396451132481        1.0662522159382950E+017
   2.4710854512635719E-002   569290957.50718522        1.0901137980069822        78597702093440080.     
   1.8015351889145863E-002   634559725.25447023        1.0901064081822587        62708060295613232.     
   1.4617585017340871E-002   680438049.92248321        1.0903470830780202        53740582486759368.     
   1.2406546322896337E-002   717862367.51300371        1.0907103968937371        47480119275653600.     
   1.0914936957229469E-002   747347949.82427204        1.0911107323807612        43010200556927768.     
   9.7849217389385634E-003   772877510.19156075        1.0915573290106730        39481098726199504.     
   8.9309074382418266E-003   796111073.70511365        1.0920827525583048        36763636565125632.     
   8.5303229758745738E-003   809066695.02201271        1.0924370083451684        35484324913621244.     
   8.2392470342474745E-003   819812789.30973351        1.0927694378244783        34558967957646236.     
   8.0407072596828666E-003   832877809.22004068        1.0932717148642375        34031994076872640.     
   7.9721242318887692E-003   849914131.66990733        1.0940757163052706        34090948683409932.     
   7.9592222332500861E-003   869287683.60000646        1.0951300233083903        34402138959789872.     
   7.9963397417977238E-003   889427769.78607523        1.0964006606219847        34914102559658132.     
   8.1104672065521535E-003   929493152.94657314        1.0995664436370320        36042179314365784.     
   8.2918980825578623E-003   988508402.41161168        1.1067739412137518        37585623863958832.     
   8.5488146769228807E-003   1072416377.6643116        1.1326375643251574        39144925931741056.     
   8.6923205969668561E-003   1156293708.5416028        1.3405478963658550        37532819302284296.     
   8.4310102300699068E-003   1202212431.0282555        1.5331586101559747        31907332219078636.     
   8.1242712841623488E-003   1384162137.5656679        1.1712905951000130        26409423850025628.     
   8.0619259862944170E-003   1513324984.8485177        1.6207689100529885        22118519114387436.     
   7.9705505124763616E-003   1598875580.8624012        1.6314307671534545        18322221762097192.     
   7.9283659146292731E-003   1677177059.9736750        1.6335828701036090        15835878818989396.     
   7.9245188426911323E-003   1775761153.7001774        1.2818310673905284        14013869781296752.     
   8.0737939697213129E-003   2282063066.2792158        1.0886592079015294        12929584129155714.     
   8.2191088354470945E-003   2763010014.5552382        1.1682914430088434        12325749043459894.     
   8.2341188523277747E-003   2912060341.9584041        1.4237981362962413        11472092954716048.     
   8.2173357244074829E-003   3006754854.3318944        1.5947091600319288        10534555931154076.     
   8.1952677323011182E-003   3107059737.2619610        1.5835590834837059        9608823922107284.0     
   8.1782815541688453E-003   3192200390.5368352        1.6048406937596333        8946505093097501.0     
   8.1630565033551337E-003   3272816948.6481357        1.6325628114266670        8375609297184524.0     
   8.1593907491282064E-003   3361811787.2298675        1.6099286075479613        7834573886231527.0     
   8.1583204750781350E-003   3436215767.2599592        1.5779879060592201        7446474814217614.0     
   8.1601600109358682E-003   3510169216.9523945        1.5473141589796782        7113980095417593.0     
   8.1646284214654877E-003   3576446901.9532423        1.5735837836447883        6843918978461698.0     
   8.1687744816392391E-003   3636809420.0239849        1.6120705687788708        6604744619283196.0     
   8.1753317705018334E-003   3696548933.3571358        1.6201070520681184        6379798671377892.0     
   8.1823950107986019E-003   3755347621.8737721        1.5996973632610756        6175308052913133.0     
   8.1931343081646339E-003   3850455619.7745113        1.5452288891564911        5884462450685723.0     
   8.2040442591866103E-003   3942026578.7713814        1.5321859404419198        5643164149882312.0     
   8.2202759233366684E-003   4047292831.9016705        1.5887559953893906        5383644839059425.0     
   8.2350807051171371E-003   4154681503.2660813        1.6190913186320233        5127346697706561.0     
   8.2541324633705199E-003   4265981955.5880713        1.6268396306947261        4885374860565904.0     
   8.2747658235732425E-003   4406635119.2028542        1.6421795426395986        4605979567921778.0     
   8.2949716981590201E-003   4538475961.6986017        1.6323525853258727        4372312625716270.0     
   8.3166610696562959E-003   4697514400.5027542        1.6190530965716039        4124250573459590.0     
   8.3402000868342853E-003   4869280859.9784098        1.6277722145232492        3886994712076557.5     
   8.3609220036650177E-003   5041738542.4643402        1.6152841118854462        3675012336130934.5     
   8.3814707356956505E-003   5203735464.1990032        1.6007282886313470        3500410932210457.0     
   8.4109803998739015E-003   5425964787.2441044        1.6217853960705939        3287251965521119.0     
   8.4339702049511314E-003   5616984066.2546654        1.6237882221609470        3121001576807375.0     
   8.4618880318603640E-003   5810899058.1133261        1.6206532779953262        2971615802229445.0     
   8.4821712786567142E-003   6001778342.9592400        1.6153800396797318        2836685801582062.0     
   8.5088827717461259E-003   6197598237.1496391        1.6115291371972869        2713809913738293.0     
   8.5295972015638991E-003   6386162439.6055536        1.6124230866195584        2604177689333399.5     
   8.5582476348515304E-003   6610149957.4704027        1.5800589089629413        2488557977434812.5     
   8.5720901882901969E-003   6821350834.7569218        1.5532238748603471        2389892338023534.0     
   8.5913963350926961E-003   7040871857.2610292        1.5740995440856149        2297270592195275.5     
   8.6079450678414691E-003   7246487873.7565231        1.5931369152499584        2214193821825301.8     
   8.6249871558538981E-003   7431886651.9436045        1.5933990484363636        2144320163054654.0     
   8.6384187860474842E-003   7661959528.3526268        1.5863893723685449        2062384328522563.2     
   8.6557086793279999E-003   7934648855.9297895        1.5760736442777767        1974435829663722.2     
   8.6647813233025478E-003   8183352322.4684362        1.5504991795955552        1900985255611881.2     
   8.6803148017013856E-003   8473068134.8129988        1.5476847322968437        1825172797638978.0     
   8.6938678006536294E-003   8793681224.8422108        1.5822355748189141        1745708795047349.8     
   8.7091982063747884E-003   9134669831.2564316        1.6271815713243756        1664964290196051.8     
   8.7328306942336138E-003   9616053050.1111488        1.6408625750762451        1560040658800612.0     
   8.7452007688859426E-003   10169133012.848997        1.6065936232171132        1453919741297339.0     
   8.7629818622138277E-003   10700715787.246407        1.5182085140995616        1372033289545774.0     
   8.7708418116475857E-003   11209009120.785395        1.5240770108705508        1305901679757911.5     
   8.7704522687861650E-003   11670964459.505377        1.6064421450752921        1245677682491389.0     
   8.7803907319931804E-003   12107837667.071753        1.6073763921989372        1192133288511857.0     
   8.8094776027626068E-003   12614410111.611683        1.5235367561513027        1140921711479969.0     
   8.8319224489123733E-003   13218808713.837990        1.5141937686781679        1088822318856701.6     
   8.8507837165808859E-003   13848562657.129169        1.6143194025285161        1034955805061818.6     
   8.8644384447456072E-003   14447324891.561796        1.6551379272559510        984022321964939.50     
   8.8704445882220456E-003   15253450361.267782        1.6500397758991294        920755674259787.25     
   8.8658482150829210E-003   16204192721.789272        1.5989257989143686        856906323575129.50     
   8.8349565941793062E-003   17667652214.888416        1.6033439694374729        773263567400905.00     
   8.7817831173863138E-003   19080158006.348091        1.5926214605056248        705557497206769.88     
   8.6787204358776005E-003   20963977019.706829        1.6088011012638368        627203687804543.75     
   8.5419467194698985E-003   22887174677.555183        1.5953022237330292        560560975032386.62     
   8.3792184208888194E-003   24843912514.137863        1.5574814151157914        504545366626991.31     
   8.0677338660968042E-003   27817179326.929886        1.6420713154364992        429555772153069.31     
   7.7782554276604274E-003   30124765937.399914        1.6414232223177905        378708007445308.31     
   7.3543105052787531E-003   33121606507.966042        1.6369316380905168        322180999382777.12     
   6.8233300463685816E-003   36497779756.265991        1.6514411845772707        268306648703960.31     
   6.1491337904982252E-003   40472002137.509430        1.6498686159685549        215759351098251.47     
   5.6022955174263476E-003   43537916141.477516        1.6632792929481801        181451660875861.94     
   4.8429808469268674E-003   47719043800.235550        1.6665903417101651        141827162963112.62     
   4.1430395808657750E-003   51627115415.362747        1.6666632629377982        111347613626122.77     
   3.1514519679963467E-003   57556469951.028000        1.6666666343086389        75298869088786.297     


==> AL08_profile-t26.txt <==
0.00000E+00 4.482E+00 6.583E+03 1.696E+00 1.188E+05 1.228E+05 1.188E+17 1.187E+17 8.397E+13
1.00000E+01 4.208E+00 6.397E+03 1.651E+00 1.116E+05 1.153E+05 1.149E+17 1.148E+17 5.893E+13
2.00000E+01 3.944E+00 6.231E+03 1.601E+00 1.047E+05 1.081E+05 1.107E+17 1.106E+17 4.258E+13
3.50000E+01 3.567E+00 6.006E+03 1.522E+00 9.489E+04 9.772E+04 1.040E+17 1.040E+17 2.729E+13
5.00000E+01 3.213E+00 5.826E+03 1.434E+00 8.570E+04 8.804E+04 9.687E+16 9.680E+16 1.909E+13
7.50000E+01 2.683E+00 5.607E+03 1.286E+00 7.186E+04 7.350E+04 8.441E+16 8.434E+16 1.233E+13
1.00000E+02 2.223E+00 5.431E+03 1.153E+00 5.979E+04 6.092E+04 7.251E+16 7.244E+16 8.748E+12
1.25000E+02 1.831E+00 5.288E+03 1.023E+00 4.942E+04 5.017E+04 6.156E+16 6.150E+16 6.596E+12
1.50000E+02 1.500E+00 5.165E+03 9.003E-01 4.060E+04 4.109E+04 5.178E+16 5.173E+16 5.132E+12
1.75000E+02 1.223E+00 5.080E+03 7.918E-01 3.319E+04 3.350E+04 4.303E+16 4.299E+16 4.102E+12
2.00000E+02 9.933E-01 5.010E+03 6.882E-01 2.702E+04 2.721E+04 3.552E+16 3.549E+16 3.308E+12
2.50000E+02 6.500E-01 4.907E+03 4.919E-01 1.774E+04 1.781E+04 2.381E+16 2.379E+16 2.182E+12
3.00000E+02 4.211E-01 4.805E+03 3.667E-01 1.151E+04 1.154E+04 1.578E+16 1.577E+16 1.433E+12
3.50000E+02 2.701E-01 4.700E+03 3.412E-01 7.387E+03 7.401E+03 1.035E+16 1.034E+16 9.337E+11
4.00000E+02 1.715E-01 4.590E+03 3.381E-01 4.690E+03 4.699E+03 6.729E+15 6.726E+15 6.034E+11
4.50000E+02 1.077E-01 4.485E+03 3.420E-01 2.945E+03 2.951E+03 4.324E+15 4.322E+15 3.871E+11
4.90000E+02 7.376E-02 4.435E+03 3.501E-01 2.017E+03 2.021E+03 2.994E+15 2.993E+15 2.718E+11
5.25000E+02 5.282E-02 4.410E+03 3.609E-01 1.444E+03 1.447E+03 2.156E+15 2.155E+15 1.996E+11
5.60000E+02 3.778E-02 4.400E+03 3.755E-01 1.032E+03 1.035E+03 1.545E+15 1.545E+15 1.467E+11
6.15000E+02 2.234E-02 4.435E+03 4.064E-01 6.102E+02 6.120E+02 9.059E+14 9.058E+14 9.163E+10
6.60000E+02 1.461E-02 4.510E+03 4.390E-01 3.990E+02 4.004E+02 5.825E+14 5.825E+14 6.424E+10
7.00000E+02 1.011E-02 4.640E+03 4.738E-01 2.759E+02 2.769E+02 3.914E+14 3.914E+14 5.159E+10
7.50000E+02 6.480E-03 4.840E+03 5.201E-01 1.768E+02 1.775E+02 2.405E+14 2.404E+14 4.762E+10
8.00000E+02 4.240E-03 5.090E+03 5.634E-01 1.156E+02 1.162E+02 1.495E+14 1.495E+14 5.458E+10
8.54000E+02 2.753E-03 5.430E+03 6.079E-01 7.504E+01 7.543E+01 9.092E+13 9.085E+13 8.055E+10
9.00000E+02 1.947E-03 5.720E+03 6.411E-01 5.306E+01 5.335E+01 6.097E+13 6.086E+13 1.162E+11
9.46000E+02 1.400E-03 5.969E+03 6.722E-01 3.813E+01 3.835E+01 4.193E+13 4.178E+13 1.513E+11
9.71000E+02 1.177E-03 6.100E+03 6.885E-01 3.206E+01 3.225E+01 3.445E+13 3.428E+13 1.727E+11
1.00300E+03 9.476E-04 6.225E+03 7.193E-01 2.580E+01 2.596E+01 2.711E+13 2.693E+13 1.903E+11
1.03200E+03 7.814E-04 6.315E+03 7.647E-01 2.126E+01 2.141E+01 2.198E+13 2.179E+13 2.021E+11
1.06500E+03 6.299E-04 6.400E+03 8.235E-01 1.712E+01 1.726E+01 1.742E+13 1.722E+13 2.091E+11
1.10100E+03 4.997E-04 6.474E+03 8.959E-01 1.356E+01 1.369E+01 1.360E+13 1.340E+13 2.104E+11
1.14300E+03 3.830E-04 6.531E+03 9.900E-01 1.038E+01 1.049E+01 1.028E+13 1.009E+13 1.995E+11
1.21400E+03 2.461E-04 6.576E+03 1.159E+00 6.640E+00 6.742E+00 6.488E+12 6.322E+12 1.760E+11
1.29900E+03 1.463E-04 6.598E+03 1.390E+00 3.923E+00 4.009E+00 3.780E+12 3.641E+12 1.489E+11
1.39800E+03 8.131E-05 6.610E+03 1.804E+00 2.151E+00 2.228E+00 2.012E+12 1.880E+12 1.438E+11
1.52000E+03 4.136E-05 6.623E+03 2.576E+00 1.061E+00 1.133E+00 9.256E+11 7.956E+11 1.423E+11
1.61700E+03 2.546E-05 6.633E+03 3.165E+00 6.368E-01 6.975E-01 5.170E+11 4.012E+11 1.267E+11
1.72200E+03 1.589E-05 6.643E+03 3.939E+00 3.832E-01 4.353E-01 2.864E+11 1.916E+11 1.027E+11
1.82000E+03 1.074E-05 6.652E+03 4.776E+00 2.480E-01 2.942E-01 1.730E+11 9.843E+10 7.969E+10
1.89400E+03 8.221E-06 6.660E+03 5.542E+00 1.817E-01 2.253E-01 1.210E+11 6.005E+10 6.450E+10
1.94600E+03 6.910E-06 6.667E+03 6.118E+00 1.475E-01 1.893E-01 9.543E+10 4.371E+10 5.526E+10
1.98900E+03 6.034E-06 6.674E+03 6.617E+00 1.247E-01 1.653E-01 7.917E+10 3.447E+10 4.826E+10
2.02400E+03 5.430E-06 6.680E+03 7.031E+00 1.091E-01 1.488E-01 6.843E+10 2.916E+10 4.307E+10
2.05500E+03 4.963E-06 6.686E+03 7.403E+00 9.719E-02 1.360E-01 6.042E+10 2.583E+10 3.883E+10
2.08300E+03 4.587E-06 6.694E+03 7.729E+00 8.761E-02 1.257E-01 5.438E+10 2.351E+10 3.498E+10
2.09800E+03 4.401E-06 6.700E+03 7.901E+00 8.289E-02 1.206E-01 5.153E+10 2.258E+10 3.293E+10
2.11000E+03 4.259E-06 6.706E+03 8.033E+00 7.932E-02 1.167E-01 4.944E+10 2.204E+10 3.128E+10
2.12000E+03 4.145E-06 6.718E+03 8.134E+00 7.649E-02 1.136E-01 4.783E+10 2.176E+10 2.985E+10
2.12600E+03 4.079E-06 6.740E+03 8.199E+00 7.486E-02 1.117E-01 4.685E+10 2.167E+10 2.891E+10
2.13000E+03 4.035E-06 6.768E+03 8.247E+00 7.381E-02 1.106E-01 4.612E+10 2.157E+10 2.826E+10
2.13200E+03 4.014E-06 6.800E+03 8.279E+00 7.331E-02 1.100E-01 4.565E+10 2.147E+10 2.787E+10
2.13400E+03 3.992E-06 6.870E+03 8.328E+00 7.288E-02 1.094E-01 4.493E+10 2.118E+10 2.741E+10
2.13600E+03 3.971E-06 6.992E+03 8.401E+00 7.253E-02 1.088E-01 4.388E+10 2.066E+10 2.686E+10
2.13800E+03 3.951E-06 7.248E+03 8.535E+00 7.238E-02 1.083E-01 4.204E+10 1.954E+10 2.608E+10
2.14193E+03 3.915E-06 7.950E+03 8.868E+00 7.239E-02 1.073E-01 3.784E+10 1.693E+10 2.432E+10
2.14516E+03 3.888E-06 9.115E+03 9.422E+00 7.338E-02 1.065E-01 3.187E+10 1.165E+10 2.325E+10
2.14705E+03 3.876E-06 1.098E+04 1.027E+01 7.565E-02 1.062E-01 2.469E+10 4.413E+09 2.274E+10
2.14865E+03 3.867E-06 1.320E+04 1.098E+01 7.756E-02 1.060E-01 2.009E+10 1.749E+09 2.046E+10
2.15012E+03 3.861E-06 1.576E+04 1.192E+01 7.811E-02 1.058E-01 1.663E+10 8.787E+08 1.761E+10
2.15116E+03 3.857E-06 1.814E+04 1.272E+01 7.844E-02 1.057E-01 1.437E+10 5.412E+08 1.550E+10
2.15203E+03 3.854E-06 2.051E+04 1.346E+01 7.869E-02 1.056E-01 1.269E+10 3.809E+08 1.383E+10
2.15287E+03 3.852E-06 2.310E+04 1.422E+01 7.891E-02 1.055E-01 1.125E+10 2.769E+08 1.237E+10
2.15348E+03 3.850E-06 2.512E+04 1.478E+01 7.907E-02 1.055E-01 1.033E+10 2.210E+08 1.144E+10
2.15407E+03 3.849E-06 2.713E+04 1.533E+01 7.916E-02 1.055E-01 9.547E+09 1.763E+08 1.063E+10
2.15473E+03 3.848E-06 2.950E+04 1.598E+01 7.922E-02 1.054E-01 8.757E+09 1.349E+08 9.815E+09
2.15550E+03 3.846E-06 3.226E+04 1.670E+01 7.927E-02 1.054E-01 7.985E+09 9.798E+07 9.013E+09
2.15616E+03 3.845E-06 3.458E+04 1.729E+01 7.931E-02 1.053E-01 7.433E+09 7.423E+07 8.434E+09
2.15682E+03 3.844E-06 3.687E+04 1.785E+01 7.935E-02 1.053E-01 6.958E+09 5.605E+07 7.933E+09
2.15757E+03 3.843E-06 3.940E+04 1.840E+01 7.948E-02 1.053E-01 6.508E+09 4.068E+07 7.454E+09
2.15821E+03 3.842E-06 4.145E+04 1.882E+01 7.960E-02 1.053E-01 6.185E+09 3.092E+07 7.107E+09
2.15884E+03 3.841E-06 4.340E+04 1.919E+01 7.974E-02 1.052E-01 5.908E+09 2.352E+07 6.809E+09
2.15942E+03 3.840E-06 4.514E+04 1.951E+01 7.986E-02 1.052E-01 5.683E+09 1.832E+07 6.565E+09
2.16001E+03 3.839E-06 4.680E+04 1.980E+01 7.999E-02 1.052E-01 5.484E+09 1.428E+07 6.348E+09
2.16063E+03 3.838E-06 4.849E+04 2.009E+01 8.012E-02 1.052E-01 5.297E+09 1.095E+07 6.142E+09
2.16126E+03 3.838E-06 5.014E+04 2.036E+01 8.025E-02 1.051E-01 5.127E+09 8.397E+06 5.955E+09
2.16229E+03 3.837E-06 5.269E+04 2.075E+01 8.046E-02 1.051E-01 4.885E+09 5.494E+06 5.687E+09
2.16329E+03 3.835E-06 5.502E+04 2.110E+01 8.065E-02 1.051E-01 4.684E+09 3.680E+06 5.464E+09
2.16456E+03 3.834E-06 5.779E+04 2.149E+01 8.088E-02 1.050E-01 4.468E+09 2.253E+06 5.222E+09
2.16603E+03 3.833E-06 6.079E+04 2.189E+01 8.112E-02 1.050E-01 4.255E+09 1.319E+06 4.984E+09
2.16769E+03 3.831E-06 6.395E+04 2.229E+01 8.137E-02 1.050E-01 4.054E+09 7.644E+05 4.757E+09
2.16999E+03 3.829E-06 6.800E+04 2.277E+01 8.170E-02 1.049E-01 3.822E+09 4.054E+05 4.497E+09
2.17232E+03 3.827E-06 7.181E+04 2.319E+01 8.200E-02 1.048E-01 3.628E+09 2.501E+05 4.280E+09
2.17528E+03 3.824E-06 7.633E+04 2.366E+01 8.234E-02 1.048E-01 3.422E+09 1.611E+05 4.049E+09
2.17874E+03 3.822E-06 8.122E+04 2.414E+01 8.269E-02 1.047E-01 3.225E+09 1.141E+05 3.827E+09
2.18244E+03 3.819E-06 8.612E+04 2.459E+01 8.303E-02 1.046E-01 3.049E+09 8.766E+04 3.628E+09
2.18608E+03 3.816E-06 9.064E+04 2.498E+01 8.332E-02 1.046E-01 2.904E+09 7.053E+04 3.463E+09
2.19146E+03 3.813E-06 9.686E+04 2.549E+01 8.370E-02 1.045E-01 2.727E+09 5.404E+04 3.259E+09
2.19652E+03 3.810E-06 1.023E+05 2.591E+01 8.401E-02 1.044E-01 2.589E+09 4.375E+04 3.099E+09
2.20192E+03 3.806E-06 1.078E+05 2.631E+01 8.430E-02 1.043E-01 2.465E+09 3.595E+04 2.953E+09
2.20766E+03 3.803E-06 1.132E+05 2.669E+01 8.457E-02 1.042E-01 2.353E+09 2.996E+04 2.821E+09
2.21374E+03 3.800E-06 1.187E+05 2.704E+01 8.483E-02 1.041E-01 2.251E+09 2.531E+04 2.700E+09
2.22004E+03 3.797E-06 1.240E+05 2.738E+01 8.506E-02 1.040E-01 2.160E+09 2.165E+04 2.592E+09
2.22774E+03 3.793E-06 1.302E+05 2.774E+01 8.531E-02 1.039E-01 2.064E+09 1.831E+04 2.477E+09
2.23529E+03 3.789E-06 1.358E+05 2.808E+01 8.552E-02 1.038E-01 1.982E+09 1.582E+04 2.379E+09
2.24332E+03 3.786E-06 1.416E+05 2.842E+01 8.569E-02 1.037E-01 1.905E+09 1.377E+04 2.288E+09
2.25164E+03 3.782E-06 1.472E+05 2.874E+01 8.586E-02 1.036E-01 1.836E+09 1.209E+04 2.205E+09
2.25943E+03 3.779E-06 1.523E+05 2.902E+01 8.599E-02 1.035E-01 1.778E+09 1.082E+04 2.135E+09
2.26969E+03 3.775E-06 1.586E+05 2.936E+01 8.615E-02 1.034E-01 1.710E+09 9.482E+03 2.054E+09
2.28238E+03 3.770E-06 1.660E+05 2.973E+01 8.633E-02 1.033E-01 1.637E+09 8.195E+03 1.966E+09
2.29437E+03 3.765E-06 1.726E+05 3.006E+01 8.647E-02 1.032E-01 1.576E+09 7.241E+03 1.894E+09
2.30855E+03 3.760E-06 1.801E+05 3.041E+01 8.662E-02 1.030E-01 1.513E+09 6.347E+03 1.819E+09
2.32578E+03 3.754E-06 1.886E+05 3.080E+01 8.677E-02 1.029E-01 1.447E+09 5.502E+03 1.739E+09
2.34610E+03 3.747E-06 1.981E+05 3.121E+01 8.692E-02 1.027E-01 1.380E+09 4.740E+03 1.659E+09
2.37819E+03 3.737E-06 2.120E+05 3.177E+01 8.710E-02 1.024E-01 1.293E+09 3.873E+03 1.554E+09
2.41866E+03 3.725E-06 2.278E+05 3.238E+01 8.726E-02 1.021E-01 1.205E+09 3.132E+03 1.448E+09
2.45790E+03 3.715E-06 2.419E+05 3.289E+01 8.737E-02 1.018E-01 1.137E+09 2.632E+03 1.366E+09
2.49556E+03 3.705E-06 2.544E+05 3.332E+01 8.744E-02 1.015E-01 1.082E+09 2.279E+03 1.300E+09
2.53547E+03 3.695E-06 2.667E+05 3.372E+01 8.748E-02 1.012E-01 1.032E+09 1.993E+03 1.240E+09
2.57823E+03 3.685E-06 2.790E+05 3.400E+01 8.758E-02 1.010E-01 9.876E+08 1.757E+03 1.187E+09
2.62832E+03 3.674E-06 2.925E+05 3.400E+01 8.785E-02 1.006E-01 9.451E+08 1.546E+03 1.136E+09
2.68810E+03 3.661E-06 3.073E+05 3.400E+01 8.808E-02 1.003E-01 9.018E+08 1.353E+03 1.084E+09
2.76149E+03 3.645E-06 3.240E+05 3.400E+01 8.827E-02 9.988E-02 8.571E+08 1.174E+03 1.030E+09
2.84440E+03 3.629E-06 3.413E+05 3.400E+01 8.840E-02 9.943E-02 8.149E+08 1.022E+03 9.794E+08
2.97076E+03 3.606E-06 3.650E+05 3.400E+01 8.847E-02 9.879E-02 7.625E+08 8.549E+02 9.165E+08
3.13379E+03 3.578E-06 3.920E+05 3.400E+01 8.842E-02 9.803E-02 7.096E+08 7.082E+02 8.529E+08
3.42499E+03 3.532E-06 4.329E+05 3.400E+01 8.810E-02 9.677E-02 6.403E+08 5.457E+02 7.695E+08
3.75271E+03 3.485E-06 4.716E+05 3.400E+01 8.757E-02 9.548E-02 5.842E+08 4.361E+02 7.022E+08
4.29586E+03 3.415E-06 5.243E+05 3.400E+01 8.653E-02 9.356E-02 5.193E+08 3.303E+02 6.242E+08
4.96864E+03 3.338E-06 5.774E+05 3.400E+01 8.516E-02 9.145E-02 4.641E+08 2.560E+02 5.578E+08
5.76283E+03 3.256E-06 6.293E+05 3.400E+01 8.355E-02 8.920E-02 4.177E+08 2.034E+02 5.021E+08
7.36082E+03 3.112E-06 7.117E+05 3.400E+01 8.044E-02 8.526E-02 3.556E+08 1.455E+02 4.274E+08
8.97424E+03 2.986E-06 7.783E+05 3.400E+01 7.756E-02 8.180E-02 3.135E+08 1.133E+02 3.768E+08
1.15962E+04 2.808E-06 8.650E+05 3.400E+01 7.333E-02 7.694E-02 2.667E+08 8.348E+01 3.206E+08
1.53920E+04 2.592E-06 9.637E+05 3.400E+01 6.801E-02 7.102E-02 2.221E+08 6.013E+01 2.669E+08
2.11331E+04 2.325E-06 1.080E+06 3.400E+01 6.127E-02 6.369E-02 1.786E+08 4.163E+01 2.147E+08
2.66766E+04 2.112E-06 1.170E+06 3.400E+01 5.583E-02 5.787E-02 1.502E+08 3.152E+01 1.805E+08
3.60795E+04 1.820E-06 1.294E+06 3.400E+01 4.827E-02 4.986E-02 1.174E+08 2.164E+01 1.411E+08
4.70093E+04 1.553E-06 1.410E+06 3.400E+01 4.131E-02 4.256E-02 9.217E+07 1.522E+01 1.108E+08
6.80844E+04 1.178E-06 1.586E+06 3.400E+01 3.142E-02 3.227E-02 6.233E+07 8.860E+00 7.491E+07


==> README.txt <==
*** Description of file data ***

=============================

1. File "AL08_profile-t26.txt" 

Solar atmosphere height profile from Avrett & Loeser (2008, Model C7, Table 26)

# 1 -- height [km]
# 2 -- m [g/cm^2]
# 3 -- temperature [K]
# 4 -- turbulent velocity [km/s] 
# 5 -- gas pressure [dyn/cm^2]
# 6 -- total pressure [dyn/cm^2]
# 7 -- total hydrogen density [cm^-3]		n_\rho
# 8 -- neutral hydrogen density [cm^-3]		n_0
# 9 -- electron density [cm^-3]			n_e

=============================

2. File "AL08_p-w-gamma-ne.txt"

Calculation data from the Saha equation in Si units and AL08

# 1 -- pressure p
# 2 -- enthalpy w
# 3 -- adiaibatic index \gamma
# 4 -- electron denisty n_e [m^-3]

=============================

3. File "AL08_ionization-elements.txt"

Normalized contribution of each chemical element to n_e

# 1 -- H
# 2 -- He
# 3 -- O
# 4 -- C
# 5 -- N
# 6 -- Ne
# 7 -- Mg
# 8 -- Si
# 9 -- Fe
#10 -- S

=============================

4. File "obs-input_n-dn-T-dT-gamma-dgamma.txt"

Input data from the determination of the adiabatic index in loops taken from the papers

# 1 -- n_e/n_rho
# 2 -- delta n_e/n_rho
# 3 -- temperature T [MK]
# 4 -- delta T [MK]
# 5 -- adiabatic index \gamma
# 6 -- delta \gamma

=============================

5. File "obs-calc_p-w-gamma-ogamma.txt"

Calculated data from the Saha equation and observational data from loops

# 1 -- pressure p
# 2 -- enthalpy w
# 3 -- adiaibatic index \gamma
# 4 -- electron denisty n_e
# 5 -- observed \gamma identical to file "obs-input_n-dn-T-dT-gamma-dgamma.txt" #5

=============================

*** Figure descriptions ***

Fig. 1 up:   x axis file 1. #1; y axis file 1. #3, #7, #9, file 4. #4 (in [cm^-3])
Fig. 1 down: x axis file 1. #1; y axis file 3. #1, #2, #4, #7, #8, #9

Fig. 2: x axis file 1. #9; y axis file 2. #4 (in [cm^-3])

Fig. 3: x axis file 1. #1; y axis file 2. #3 (splined in figure, data in column is raw)

Fig. 4: x axis file 4. $5; y axis file 5. #3

Fig. 5 up:     x axis file 1. #1; y axis file 3. #1, #2, #7, #8, #9
Fig. 5 middle: x axis file 1. #1; y axis file 3. #4, #10, #3
Fig. 5 down:   x axis file 1. #1; y axis file 3. #5, #6 

=============================


==> obs-calc_p-w-gamma-ogamma.txt <==
   8.3203553234155597E-002   34278133211.514034        1.6380562395839779        3503257747005619.0        1.2200000000000000     
   7.0930168691441017E-002   33935318320.064037        1.6389335833949921        3020044616459134.0        1.0400000000000000     
   5.6106525218442574E-002   33594291201.408981        1.6397630302622814        2416032797239455.5        1.1100000000000001     
   3.6469295492763128E-002   33604088880.179295        1.6369782377387496        1570425771051756.2        1.0400000000000000     
   3.7298254102454242E-002   34297694603.220226        1.6382036623374019        1570434702833048.2        1.1200000000000001     
   2.3717967429763013E-002   35337708354.380371        1.6531795850292890        966429399383190.12        1.2000000000000000     
   3.3281380776487936E-002   33259398802.231083        1.6385747730475169        1449620522154040.5        1.0800000000000001     
   4.9476245975384948E-002   36693283182.635178        1.6563382049056108        1932862969306363.5        1.3700000000000001     
   4.3514667623848008E-002   34640406029.617165        1.6403157328071334        1812043053346799.2        1.1200000000000001     
   4.0167339946123357E-002   34295926955.555225        1.6378862688496598        1691236517148145.5        1.1000000000000001     
   4.7148570444405312E-002   33252119478.361511        1.6414183428308955        2053624717087119.0        1.0500000000000000     
   4.0613699030326689E-002   34641931224.960159        1.6408183058835710        1691240919206225.5        1.0900000000000001     
   4.3514667623848008E-002   34640406029.617165        1.6403157328071334        1812043053346798.5        1.1100000000000001     
   5.5086918609003790E-002   36351768541.860504        1.6550598461806394        2174468149036100.0        1.1899999999999999     
   3.4014934297450700E-002   36696568857.789154        1.6563373790380398        1328844425585993.0        1.1599999999999999     
   2.7830407269991437E-002   36698326562.571289        1.6560025137851420        1087236832154411.6        1.2500000000000000     
  0.10902524142462494        34271812906.475067        1.6395029228917384        4590467283336904.0        1.1100000000000001     
   6.5255774095519220E-002   33937231426.844151        1.6383796677925293        2778442585207541.5        1.1200000000000001     
   4.2845396052707943E-002   36354217601.894226        1.6559452443669804        1691254129909041.2        1.1100000000000001     
   5.9294799227538143E-002   35324077622.272202        1.6452486946367788        2416064203553069.5        1.1599999999999999     
  0.11893965909544547        34616162483.503067        1.6383596275922701        4952883262311875.0        1.1499999999999999     
   3.6342066284609079E-002   36015224248.360771        1.6552092438574308        1449645579418303.0        1.0900000000000001     
   4.9922007189378281E-002   33251000126.879128        1.6419002982704749        2174425457118861.2        1.1100000000000001     
   3.5576923978287246E-002   35332507619.871620        1.6500049124790988        1449641983320022.8        1.1699999999999999     
   9.0790540939005362E-002   33929883017.650169        1.6406605845038977        3865651006574886.0        1.0600000000000001     
   5.8911842120654777E-002   33593247751.300831        1.6401258322101642        2536833666818660.0        1.0800000000000001     
   4.0199459939469419E-002   36695115554.141380        1.6564430626562412        1570451915566969.2        1.2900000000000000     
   3.7171140667190836E-002   39768355377.751472        1.6545357091320516        1328856830066826.0        1.5500000000000000     
   6.4522474997572549E-002   33591342463.244781        1.6408733464830032        2778435329637233.0        1.0700000000000001     
   4.5905509133232499E-002   34292693104.431240        1.6373852504839947        1932839944566206.2        1.0900000000000001     
   3.8127198759515847E-002   34988110887.709534        1.6454001936801865        1570442147813863.0        1.1599999999999999     
   3.8828257988548477E-002   33256081308.796169        1.6397941369542768        1691222312093110.2        1.0600000000000001     
   6.3598557105800160E-002   36008844355.161530        1.6518653502588769        2536875273928422.0        1.1899999999999999     
  0.72113003367166240        298192100650.42908        1.6666666415858518        3141122945999997.5        1.6399999999999999     
   1.0845642681480971        429584304396.96954        1.6666666829319781        3261935367000000.0        1.6599999999999999     
   9.2131517648675720E-002   61397070987.347816        1.6666664132313511        2053715344792545.2        1.1000000000000001     
  0.10802346349789681        88704845370.229233        1.6569025471867966        1630893214459454.8        1.3000000000000000     


==> obs-input_n-dn-T-dT-gamma-dgamma.txt <==
2.90 0.10 0.90 0.01 1.22 0.05
2.50 0.20 0.89 0.01 1.04 0.01
2.00 0.10 0.88 0.01 1.11 0.02
1.30 0.10 0.88 0.01 1.04 0.01
1.30 0.10 0.90 0.01 1.12 0.02
0.80 0.10 0.93 0.01 1.20 0.01
1.20 0.10 0.87 0.01 1.08 0.03
1.60 0.10 0.97 0.01 1.37 0.11
1.50 0.20 0.91 0.02 1.12 0.02
1.40 0.10 0.90 0.01 1.10 0.02
1.70 0.10 0.87 0.01 1.05 0.01
1.40 0.20 0.91 0.01 1.09 0.01
1.50 0.10 0.91 0.01 1.11 0.01
1.80 0.10 0.96 0.01 1.19 0.03
1.10 0.10 0.97 0.01 1.16 0.03
0.90 0.10 0.97 0.01 1.25 0.03
3.80 0.10 0.90 0.01 1.11 0.01
2.30 0.10 0.89 0.01 1.12 0.01
1.40 0.10 0.96 0.01 1.11 0.05
2.00 0.20 0.93 0.01 1.16 0.03
4.10 0.10 0.91 0.01 1.15 0.02
1.20 0.20 0.95 0.02 1.09 0.01
1.80 0.10 0.87 0.01 1.11 0.04
1.20 0.10 0.93 0.01 1.17 0.02
3.20 0.20 0.89 0.01 1.06 0.01
2.10 0.10 0.88 0.01 1.08 0.02
1.30 0.10 0.97 0.03 1.29 0.08
1.10 0.10 1.06 0.03 1.55 0.04
2.30 0.10 0.88 0.01 1.07 0.01
1.60 0.30 0.90 0.02 1.09 0.01
1.30 0.10 0.92 0.01 1.16 0.02
1.40 0.10 0.87 0.01 1.06 0.01
2.10 0.10 0.95 0.03 1.19 0.02
2.60 0.20 8.70 1.70 1.64 0.08
2.70 0.10 12.6 0.20 1.66 0.09
1.70 0.00 1.70 0.00 1.10 0.02
1.35 2.63 2.51 1.16 1.30 0.06

